Sensing Resource Allocation Against Data-Poisoning Attacks in Traffic Routing

Data-poisoning attacks can disrupt the efficient operations of transportation systems by misdirecting traffic flows via falsified data. One challenge in countering these attacks is to reduce the uncertainties on the types of attacks, such as the distribution of their targets and intensities. We introduce a resource allocation method in transportation networks to detect and distinguish different types of attacks and facilitate efficient traffic routing. The idea is to first cluster different types of attacks based on the corresponding optimal routing strategies, then allocate sensing resources to a subset of network links to distinguish attacks from different clusters via lexicographical mixed-integer programming. We illustrate the application of the proposed method using the Anaheim network, a benchmark model in traffic routing that contains more than 400 nodes and 900 links.

==> experiments/data/new_data.dat <==
x y label
134916.212306389	0   rnd
135788.215963656	0   rnd
136961.867623234	0   rnd
136961.867623234	0   rnd
133425.706503681	0   rnd
133445.214979186	0   rnd
133705.480564123	0   rnd
137191.148406220	0   rnd
150698.377053786	0   rnd
134237.201873356	0   rnd
137756.534753354	0   rnd
216425.779374898	0   rnd
134916.212306389	0   rnd
138384.182178185	0   rnd
147273.398064999	0   rnd
136961.867623234	0   rnd
142712.688172884	0   rnd
133087.518813739	0   rnd
135067.628076705	0   rnd
136961.867623234	0   rnd
134339.719341494	0   rnd
133603.757491946	0   rnd
175483.514320614	0   rnd
134916.212306389	0   rnd
159507.583668119	0   rnd
134117.884317816	0   rnd
134391.343475035	0   rnd
134916.212306389	1   rnd
135788.215963656	1   rnd
134832.863117315	1   rnd
136961.867623234	1   rnd
133381.371568261	1   rnd
133445.214979186	1   rnd
133705.480564123	1   rnd
137191.148406220	1   rnd
150698.377053786	1   rnd
134237.201873356	1   rnd
137756.534753354	1   rnd
216425.779374898	1   rnd
134916.212306389	1   rnd
138384.182178185	1   rnd
144886.783838899	1   rnd
136961.867623234	1   rnd
142712.688172884	1   rnd
133087.518813739	1   rnd
135067.628076705	1   rnd
134916.212306389	1   rnd
134339.719341494	1   rnd
133603.757491946	1   rnd
175483.514320614	1   rnd
134916.212306389	1   rnd
159507.583668119	1   rnd
134657.681638374	1   rnd
135788.215963656	1   rnd
134916.212306389	2   rnd
135788.215963656	2   rnd
136961.867623234	2   rnd
136961.867623234	2   rnd
133425.706503681	2   rnd
133445.214979186	2   rnd
133705.480564123	2   rnd
137191.148406220	2   rnd
150698.377053786	2   rnd
134916.212306389	2   rnd
137756.534753354	2   rnd
216425.779374898	2   rnd
134916.212306389	2   rnd
138384.182178185	2   rnd
133817.112407965	2   rnd
136961.867623234	2   rnd
142712.688172884	2   rnd
132940.618285346	2   rnd
135067.628076705	2   rnd
136961.867623234	2   rnd
134339.719341494	2   rnd
132850.503496817	2   rnd
175483.514320614	2   rnd
134916.212306389	2   rnd
159507.583668119	2   rnd
134544.120101061	2   rnd
134391.343475035	2   rnd
134916.212306389	3   rnd
135788.215963656	3   rnd
134832.863117315	3   rnd
136961.867623234	3   rnd
133425.706503681	3   rnd
135950.330680473	3   rnd
133707.260757984	3   rnd
137191.148406220	3   rnd
149574.530388269	3   rnd
134237.201873356	3   rnd
137756.534753354	3   rnd
211113.202625564	3   rnd
134916.212306389	3   rnd
137941.384207962	3   rnd
147273.398064999	3   rnd
136961.867623234	3   rnd
142712.688172884	3   rnd
133087.518813739	3   rnd
135067.628076705	3   rnd
136961.867623234	3   rnd
134339.719341494	3   rnd
133603.757491946	3   rnd
175483.514320614	3   rnd
134916.212306389	3   rnd
134916.212306389	3   rnd
137933.389119611	3   rnd
134391.343475035	3   rnd
134916.212306389	4   rnd
135788.215963656	4   rnd
134832.863117315	4   rnd
136961.867623234	4   rnd
133425.706503681	4   rnd
135950.330680473	4   rnd
133705.480564123	4   rnd
137646.913958128	4   rnd
152489.020248645	4   rnd
134916.212306389	4   rnd
137756.534753354	4   rnd
216425.779374898	4   rnd
134916.212306389	4   rnd
138384.182178185	4   rnd
145216.735746073	4   rnd
136961.867623234	4   rnd
134916.212306389	4   rnd
133087.518813739	4   rnd
135067.628076705	4   rnd
136961.867623234	4   rnd
134160.284401411	4   rnd
132850.503496817	4   rnd
175483.514320614	4   rnd
134916.212306389	4   rnd
159507.583668119	4   rnd
134617.535090024	4   rnd
134391.343475035	4   rnd
134916.212306389	5   rnd
135788.215963656	5   rnd
136961.867623234	5   rnd
136961.867623234	5   rnd
134916.212306389	5   rnd
134916.212306389	5   rnd
133705.480564123	5   rnd
134496.837736325	5   rnd
149674.656489075	5   rnd
134916.212306389	5   rnd
137756.534753354	5   rnd
137147.044123839	5   rnd
134916.212306389	5   rnd
133788.709463271	5   rnd
147273.398064999	5   rnd
136961.867623234	5   rnd
142712.688172884	5   rnd
133488.165581918	5   rnd
135067.628076705	5   rnd
133539.047547648	5   rnd
134339.719341494	5   rnd
133539.047547648	5   rnd
175483.514320614	5   rnd
134916.212306389	5   rnd
134916.212306389	5   rnd
133847.965210064	5   rnd
135612.494957545	5   rnd
134916.212306389	6   rnd
135788.215963656	6   rnd
134832.863117315	6   rnd
134916.212306389	6   rnd
134916.212306389	6   rnd
133445.214979186	6   rnd
133705.480564123	6   rnd
137191.148406220	6   rnd
149674.656489075	6   rnd
134916.212306389	6   rnd
137756.534753354	6   rnd
216425.779374898	6   rnd
134916.212306389	6   rnd
138384.182178185	6   rnd
147273.398064999	6   rnd
134916.212306389	6   rnd
142712.688172884	6   rnd
132940.618285346	6   rnd
133997.073175365	6   rnd
137147.044123839	6   rnd
134339.719341494	6   rnd
133536.492326499	6   rnd
134850.954652463	6   rnd
134916.212306389	6   rnd
149692.756935125	6   rnd
134166.391479344	6   rnd
135788.215963656	6   rnd
134916.212306389	0   opt
135788.215963656	0   opt
136961.867623234	0   opt
136961.867623234	0   opt
133425.706503681	0   opt
133445.214979186	0   opt
133705.480564123	0   opt
137191.148406220	0   opt
150698.377053786	0   opt
134237.201873356	0   opt
137756.534753354	0   opt
216425.779374898	0   opt
134916.212306389	0   opt
138384.182178185	0   opt
147273.398064999	0   opt
136961.867623234	0   opt
142712.688172884	0   opt
133087.518813739	0   opt
135067.628076705	0   opt
136961.867623234	0   opt
134339.719341494	0   opt
133603.757491946	0   opt
175483.514320614	0   opt
134916.212306389	0   opt
159507.583668119	0   opt
134117.884317816	0   opt
134391.343475035	0   opt
134916.212306389	1   opt
135788.215963656	1   opt
136961.867623234	1   opt
134916.212306389	1   opt
133369.355024139	1   opt
133445.214979186	1   opt
133705.480564123	1   opt
136961.867623234	1   opt
150698.377053786	1   opt
134237.201873356	1   opt
133800.176575888	1   opt
211113.202625564	1   opt
134916.212306389	1   opt
133788.709463271	1   opt
133817.112407965	1   opt
136961.867623234	1   opt
134916.212306389	1   opt
133407.504991847	1   opt
133497.342241989	1   opt
136961.867623234	1   opt
134916.212306389	1   opt
133603.757491946	1   opt
154823.293057440	1   opt
134916.212306389	1   opt
149692.756935125	1   opt
134117.884317816	1   opt
134391.343475035	1   opt
134916.212306389	2   opt
134944.586934097	2   opt
136961.867623234	2   opt
136961.867623234	2   opt
134916.212306389	2   opt
133184.349401812	2   opt
134916.212306389	2   opt
133307.704278659	2   opt
152489.020248645	2   opt
134916.212306389	2   opt
137756.534753354	2   opt
211113.202625564	2   opt
134916.212306389	2   opt
133425.706503681	2   opt
133488.165581918	2   opt
136961.867623234	2   opt
142712.688172884	2   opt
133407.504991847	2   opt
134916.212306389	2   opt
136961.867623234	2   opt
134916.212306389	2   opt
133601.588107699	2   opt
135788.215963656	2   opt
134916.212306389	2   opt
135788.215963656	2   opt
133545.846371822	2   opt
135788.215963656	2   opt
134916.212306389	3   opt
134944.586934097	3   opt
134832.863117315	3   opt
136961.867623234	3   opt
133438.074813771	3   opt
133184.349401812	3   opt
133397.340307450	3   opt
133063.987422790	3   opt
152489.020248645	3   opt
134916.212306389	3   opt
134916.212306389	3   opt
210961.630843014	3   opt
134237.201873356	3   opt
133425.706503681	3   opt
133814.627582460	3   opt
134916.212306389	3   opt
134916.212306389	3   opt
136961.867623234	3   opt
134916.212306389	3   opt
136961.867623234	3   opt
134916.212306389	3   opt
133536.492326499	3   opt
166078.963693928	3   opt
134916.212306389	3   opt
134237.201873356	3   opt
134832.863117315	3   opt
135788.215963656	3   opt
134916.212306389	4   opt
134944.586934097	4   opt
134832.863117315	4   opt
133404.584798373	4   opt
133582.048292856	4   opt
133184.349401812	4   opt
133397.340307450	4   opt
136961.867623234	4   opt
134916.212306389	4   opt
134916.212306389	4   opt
134916.212306389	4   opt
177782.366522240	4   opt
134247.353111031	4   opt
133582.048292856	4   opt
133615.087320109	4   opt
134916.212306389	4   opt
134916.212306389	4   opt
136961.867623234	4   opt
134916.212306389	4   opt
136961.867623234	4   opt
134916.212306389	4   opt
133282.338974290	4   opt
134916.212306389	4   opt
134916.212306389	4   opt
134237.201873356	4   opt
132863.283980688	4   opt
135788.215963656	4   opt
134916.212306389	5   opt
134944.586934097	5   opt
134832.863117315	5   opt
133467.191445298	5   opt
133603.757491946	5   opt
133184.349401812	5   opt
136961.867623234	5   opt
136961.867623234	5   opt
134916.212306389	5   opt
134916.212306389	5   opt
134916.212306389	5   opt
136961.867623234	5   opt
134237.201873356	5   opt
133530.641272815	5   opt
133381.371568261	5   opt
134916.212306389	5   opt
134916.212306389	5   opt
136961.867623234	5   opt
134916.212306389	5   opt
136961.867623234	5   opt
134916.212306389	5   opt
133467.191445298	5   opt
134916.212306389	5   opt
134916.212306389	5   opt
134237.201873356	5   opt
133550.076917101	5   opt
135788.215963656	5   opt
134916.212306389	6   opt
133381.371568261	6   opt
133359.707266003	6   opt
133530.641272815	6   opt
133615.087320109	6   opt
133184.349401812	6   opt
133365.898088565	6   opt
136961.867623234	6   opt
145755.217134071	6   opt
134916.212306389	6   opt
134916.212306389	6   opt
136961.867623234	6   opt
134237.201873356	6   opt
133530.641272815	6   opt
134916.212306389	6   opt
134916.212306389	6   opt
134916.212306389	6   opt
136961.867623234	6   opt
134916.212306389	6   opt
136961.867623234	6   opt
134916.212306389	6   opt
133467.191445298	6   opt
134916.212306389	6   opt
134916.212306389	6   opt
134916.212306389	6   opt
133550.076917101	6   opt
135788.215963656	6   opt

==> experiments/data/opt.dat <==
x y
134916.212306389	0
135788.215963656	0
136961.867623234	0
136961.867623234	0
133425.706503681	0
133445.214979186	0
133705.480564123	0
137191.148406220	0
150698.377053786	0
134237.201873356	0
137756.534753354	0
216425.779374898	0
134916.212306389	0
138384.182178185	0
147273.398064999	0
136961.867623234	0
142712.688172884	0
133087.518813739	0
135067.628076705	0
136961.867623234	0
134339.719341494	0
133603.757491946	0
175483.514320614	0
134916.212306389	0
159507.583668119	0
134117.884317816	0
134391.343475035	0
134916.212306389	1
135788.215963656	1
136961.867623234	1
134916.212306389	1
133369.355024139	1
133445.214979186	1
133705.480564123	1
136961.867623234	1
150698.377053786	1
134237.201873356	1
133800.176575888	1
211113.202625564	1
134916.212306389	1
133788.709463271	1
133817.112407965	1
136961.867623234	1
134916.212306389	1
133407.504991847	1
133497.342241989	1
136961.867623234	1
134916.212306389	1
133603.757491946	1
154823.293057440	1
134916.212306389	1
149692.756935125	1
134117.884317816	1
134391.343475035	1
134916.212306389	2
134944.586934097	2
136961.867623234	2
136961.867623234	2
134916.212306389	2
133184.349401812	2
134916.212306389	2
133307.704278659	2
152489.020248645	2
134916.212306389	2
137756.534753354	2
211113.202625564	2
134916.212306389	2
133425.706503681	2
133488.165581918	2
136961.867623234	2
142712.688172884	2
133407.504991847	2
134916.212306389	2
136961.867623234	2
134916.212306389	2
133601.588107699	2
135788.215963656	2
134916.212306389	2
135788.215963656	2
133545.846371822	2
135788.215963656	2
134916.212306389	3
134944.586934097	3
134832.863117315	3
136961.867623234	3
133438.074813771	3
133184.349401812	3
133397.340307450	3
133063.987422790	3
152489.020248645	3
134916.212306389	3
134916.212306389	3
210961.630843014	3
134237.201873356	3
133425.706503681	3
133814.627582460	3
134916.212306389	3
134916.212306389	3
136961.867623234	3
134916.212306389	3
136961.867623234	3
134916.212306389	3
133536.492326499	3
166078.963693928	3
134916.212306389	3
134237.201873356	3
134832.863117315	3
135788.215963656	3
134916.212306389	4
134944.586934097	4
134832.863117315	4
133404.584798373	4
133582.048292856	4
133184.349401812	4
133397.340307450	4
136961.867623234	4
134916.212306389	4
134916.212306389	4
134916.212306389	4
177782.366522240	4
134247.353111031	4
133582.048292856	4
133615.087320109	4
134916.212306389	4
134916.212306389	4
136961.867623234	4
134916.212306389	4
136961.867623234	4
134916.212306389	4
133282.338974290	4
134916.212306389	4
134916.212306389	4
134237.201873356	4
132863.283980688	4
135788.215963656	4
134916.212306389	5
134944.586934097	5
134832.863117315	5
133467.191445298	5
133603.757491946	5
133184.349401812	5
136961.867623234	5
136961.867623234	5
134916.212306389	5
134916.212306389	5
134916.212306389	5
136961.867623234	5
134237.201873356	5
133530.641272815	5
133381.371568261	5
134916.212306389	5
134916.212306389	5
136961.867623234	5
134916.212306389	5
136961.867623234	5
134916.212306389	5
133467.191445298	5
134916.212306389	5
134916.212306389	5
134237.201873356	5
133550.076917101	5
135788.215963656	5
134916.212306389	6
133381.371568261	6
133359.707266003	6
133530.641272815	6
133615.087320109	6
133184.349401812	6
133365.898088565	6
136961.867623234	6
145755.217134071	6
134916.212306389	6
134916.212306389	6
136961.867623234	6
134237.201873356	6
133530.641272815	6
134916.212306389	6
134916.212306389	6
134916.212306389	6
136961.867623234	6
134916.212306389	6
136961.867623234	6
134916.212306389	6
133467.191445298	6
134916.212306389	6
134916.212306389	6
134916.212306389	6
133550.076917101	6
135788.215963656	6

==> experiments/data/rnd.dat <==
x y 
134916.212306389	0
135788.215963656	0
136961.867623234	0
136961.867623234	0
133425.706503681	0
133445.214979186	0
133705.480564123	0
137191.148406220	0
150698.377053786	0
134237.201873356	0
137756.534753354	0
216425.779374898	0
134916.212306389	0
138384.182178185	0
147273.398064999	0
136961.867623234	0
142712.688172884	0
133087.518813739	0
135067.628076705	0
136961.867623234	0
134339.719341494	0
133603.757491946	0
175483.514320614	0
134916.212306389	0
159507.583668119	0
134117.884317816	0
134391.343475035	0
134916.212306389	1
135788.215963656	1
134832.863117315	1
136961.867623234	1
133381.371568261	1
133445.214979186	1
133705.480564123	1
137191.148406220	1
150698.377053786	1
134237.201873356	1
137756.534753354	1
216425.779374898	1
134916.212306389	1
138384.182178185	1
144886.783838899	1
136961.867623234	1
142712.688172884	1
133087.518813739	1
135067.628076705	1
134916.212306389	1
134339.719341494	1
133603.757491946	1
175483.514320614	1
134916.212306389	1
159507.583668119	1
134657.681638374	1
135788.215963656	1
134916.212306389	2
135788.215963656	2
136961.867623234	2
136961.867623234	2
133425.706503681	2
133445.214979186	2
133705.480564123	2
137191.148406220	2
150698.377053786	2
134916.212306389	2
137756.534753354	2
216425.779374898	2
134916.212306389	2
138384.182178185	2
133817.112407965	2
136961.867623234	2
142712.688172884	2
132940.618285346	2
135067.628076705	2
136961.867623234	2
134339.719341494	2
132850.503496817	2
175483.514320614	2
134916.212306389	2
159507.583668119	2
134544.120101061	2
134391.343475035	2
134916.212306389	3
135788.215963656	3
134832.863117315	3
136961.867623234	3
133425.706503681	3
135950.330680473	3
133707.260757984	3
137191.148406220	3
149574.530388269	3
134237.201873356	3
137756.534753354	3
211113.202625564	3
134916.212306389	3
137941.384207962	3
147273.398064999	3
136961.867623234	3
142712.688172884	3
133087.518813739	3
135067.628076705	3
136961.867623234	3
134339.719341494	3
133603.757491946	3
175483.514320614	3
134916.212306389	3
134916.212306389	3
137933.389119611	3
134391.343475035	3
134916.212306389	4
135788.215963656	4
134832.863117315	4
136961.867623234	4
133425.706503681	4
135950.330680473	4
133705.480564123	4
137646.913958128	4
152489.020248645	4
134916.212306389	4
137756.534753354	4
216425.779374898	4
134916.212306389	4
138384.182178185	4
145216.735746073	4
136961.867623234	4
134916.212306389	4
133087.518813739	4
135067.628076705	4
136961.867623234	4
134160.284401411	4
132850.503496817	4
175483.514320614	4
134916.212306389	4
159507.583668119	4
134617.535090024	4
134391.343475035	4
134916.212306389	5
135788.215963656	5
136961.867623234	5
136961.867623234	5
134916.212306389	5
134916.212306389	5
133705.480564123	5
134496.837736325	5
149674.656489075	5
134916.212306389	5
137756.534753354	5
137147.044123839	5
134916.212306389	5
133788.709463271	5
147273.398064999	5
136961.867623234	5
142712.688172884	5
133488.165581918	5
135067.628076705	5
133539.047547648	5
134339.719341494	5
133539.047547648	5
175483.514320614	5
134916.212306389	5
134916.212306389	5
133847.965210064	5
135612.494957545	5
134916.212306389	6
135788.215963656	6
134832.863117315	6
134916.212306389	6
134916.212306389	6
133445.214979186	6
133705.480564123	6
137191.148406220	6
149674.656489075	6
134916.212306389	6
137756.534753354	6
216425.779374898	6
134916.212306389	6
138384.182178185	6
147273.398064999	6
134916.212306389	6
142712.688172884	6
132940.618285346	6
133997.073175365	6
137147.044123839	6
134339.719341494	6
133536.492326499	6
134850.954652463	6
134916.212306389	6
149692.756935125	6
134166.391479344	6
135788.215963656	6
